Beyond Tradition: Evaluating Agile feasibility in DO-178C for Aerospace Software Development

Domain-specific standards and guidelines play a crucial role in regulating safety-critical systems, with one notable example being the DO-178C document for the aerospace industry. This document provides guidelines for organisations seeking to ensure the safety and certification of their software systems. This paper analyses the DO-178C document within the context of software development for safety-critical aerospace systems focusing on Agile software development, aiming to assess its feasibility. Unlike restricting specific development methods, DO-178C offers indispensable support that upholds confidence in safety, aligning seamlessly with the objectives of aerospace industries. Our analysis reveals that there are no limitations or restrictions within the DO-178C that inhibit the adoption of Agile and provides guidelines and objectives for achieving suitable evidence, allowing for various working methods, including Agile methods, contrary to the overall opinion in the industry that the traditional waterfall method is mandatory. Additionally, we emphasise that the guidelines explanation is explicitly tailored to software professionals using Agile methods, giving it a much more specific focus than publications that only provide a generic overview of the standard.

==> License.txt <==
MIT License

Copyright (c) 2020 George Kour

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.

